Disk potential functions for quadrics

We compute the disk potential of Gelfand--Zeitlin monotone torus fiber in a quadric hypersurface by exploiting toric degenerations, Lie theoretical mirror symmetry, and the structural result of the monotone Fukaya category.

==> fig_unsunso.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_unsunso.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{343.97333547bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24847689)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_unsunso.pdf}}%
    \put(0.11615424,0.06094221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.1528027,0.06152956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.18592709,0.06094221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.11791627,0.09524129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.1528027,0.09524129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.11791627,0.13071506){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.01574403,0.16727167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.05063045,0.16727167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.08492953,0.16727167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.05063045,0.20157084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.01574403,0.20157084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.01574403,0.23704452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_unsunso.pdf}}%
    \put(0.29483543,0.16785892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.32972185,0.16727167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.29483543,0.20215809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.39524563,0.06094221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.43189408,0.06152956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.39700765,0.09524129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.36402093,0.13238524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 0\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_unsunso.pdf}}%
    \put(0.53868624,0.16821011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.63909644,0.06129342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19768974\unitlength}\raggedright -3\end{minipage}}}%
    \put(0.60787174,0.13273643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 0\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_unsunso.pdf}}%
    \put(0.57298532,0.13273643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 0\end{minipage}}}%
    \put(0.57298532,0.09785001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 0\end{minipage}}}%
    \put(0.60787174,0.09785001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 0\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_unsunso.pdf}}%
    \put(0.05225482,0.01348551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23257617\unitlength}\raggedright $\mathrm{U}(3)$-fiber\end{minipage}}}%
    \put(0.3074068,0.01348551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23257617\unitlength}\raggedright $\mathrm{SU}(3)$-fiber\end{minipage}}}%
    \put(0.55079129,0.0146602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23257617\unitlength}\raggedright $\mathbb{S}^5$-fiber\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_unsunso.pdf}}%
    \put(0.7479359,0.16821011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 3\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_unsunso.pdf}}%
    \put(0.78223498,0.13341463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 0\end{minipage}}}%
    \put(0.78223498,0.0985282){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 0\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_unsunso.pdf}}%
    \put(0.72786895,0.01609905){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23257617\unitlength}\raggedright $\mathbb{S}^3$-fiber\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_unsunso.pdf}}%
    \put(0.8866567,0.13335764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.92154312,0.13335764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.9558422,0.13335764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.92154312,0.16765681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.8866567,0.16765681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.8866567,0.20313049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02215254\unitlength}\raggedright 2\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_unsunso.pdf}}%
    \put(0.85628655,0.01348551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23257617\unitlength}\raggedright $\mathrm{SO}(3)$-fiber\end{minipage}}}%
  \end{picture}%
\endgroup%

